Double Blind Imaging with Generative Modeling

Blind inverse problems in imaging arise from uncertainties in the system used to collect (noisy) measurements of images. Recovering clean images from these measurements typically requires identifying the imaging system, either implicitly or explicitly. A common solution leverages generative models as priors for both the images and the imaging system parameters (e.g., a class of point spread functions). To learn these priors in a straightforward manner requires access to a dataset of clean images as well as samples of the imaging system. We propose an AmbientGAN-based generative technique to identify the distribution of parameters in unknown imaging systems, using only unpaired clean images and corrupted measurements. This learned distribution can then be used in model-based recovery algorithms to solve blind inverse problems such as blind deconvolution. We successfully demonstrate our technique for learning Gaussian blur and motion blur priors from noisy measurements and show their utility in solving blind deconvolution with diffusion posterior sampling.

==> sec/block_old.tikz <==


\tikzset{every picture/.style={line width=0.75pt}} %set default line width to 0.75pt        

\begin{tikzpicture}[x=0.75pt,y=0.75pt,yscale=-1,xscale=1]
%uncomment if require: \path (0,481); %set diagram left start at 0, and has height of 481

%Shape: Triangle [id:dp41793782334855467] 
\draw   (645.93,200.6) -- (553,275) -- (553.26,125.87) -- cycle ;
%Rounded Rect [id:dp7512108384695271] 
\draw   (104.4,65) .. controls (105.84,65) and (107,66.16) .. (107,67.6) -- (107,95.4) .. controls (107,96.84) and (105.84,98) .. (104.4,98) -- (96.6,98) .. controls (95.16,98) and (94,96.84) .. (94,95.4) -- (94,67.6) .. controls (94,66.16) and (95.16,65) .. (96.6,65) -- cycle ;
%Shape: Trapezoid [id:dp1424370197889362] 
\draw   (242.39,121.62) -- (129.67,95.82) -- (130.02,63.03) -- (243.26,39.63) -- cycle ;
%Rounded Rect [id:dp3041975513841335] 
\draw   (283.8,166) .. controls (286.12,166) and (288,167.88) .. (288,170.2) -- (288,308.8) .. controls (288,311.12) and (286.12,313) .. (283.8,313) -- (271.2,313) .. controls (268.88,313) and (267,311.12) .. (267,308.8) -- (267,170.2) .. controls (267,167.88) and (268.88,166) .. (271.2,166) -- cycle ;
%Shape: Trapezoid [id:dp5227534126625781] 
\draw   (340.94,88.12) -- (415.74,111.52) -- (414.66,203.72) -- (339.34,225.36) -- cycle ;
%Rounded Rect [id:dp4748438007155942] 
\draw   (282.8,41) .. controls (285.12,41) and (287,42.88) .. (287,45.2) -- (287,119.8) .. controls (287,122.12) and (285.12,124) .. (282.8,124) -- (270.2,124) .. controls (267.88,124) and (266,122.12) .. (266,119.8) -- (266,45.2) .. controls (266,42.88) and (267.88,41) .. (270.2,41) -- cycle ;
%Rounded Rect [id:dp5988879495792432] 
\draw   (489.8,240) .. controls (492.12,240) and (494,241.88) .. (494,244.2) -- (494,334.8) .. controls (494,337.12) and (492.12,339) .. (489.8,339) -- (477.2,339) .. controls (474.88,339) and (473,337.12) .. (473,334.8) -- (473,244.2) .. controls (473,241.88) and (474.88,240) .. (477.2,240) -- cycle ;
%Rounded Rect [id:dp8728126009912436] 
\draw   (204.6,287.94) .. controls (204.7,296.34) and (197.98,303.23) .. (189.58,303.33) -- (34.66,305.2) .. controls (26.26,305.3) and (19.37,298.57) .. (19.27,290.17) -- (18.72,244.55) .. controls (18.62,236.16) and (25.34,229.27) .. (33.74,229.16) -- (188.66,227.3) .. controls (197.06,227.2) and (203.95,233.92) .. (204.05,242.32) -- cycle ;
%Rounded Rect [id:dp060866538515989] 
\draw   (422.26,418.7) .. controls (422.36,427.1) and (415.64,433.99) .. (407.24,434.09) -- (200.67,436.58) .. controls (192.27,436.68) and (185.38,429.96) .. (185.28,421.56) -- (184.73,375.94) .. controls (184.63,367.54) and (191.36,360.65) .. (199.76,360.55) -- (406.32,358.06) .. controls (414.72,357.96) and (421.61,364.69) .. (421.71,373.09) -- cycle ;
%Straight Lines [id:da854761198588214] 
\draw    (106,82) -- (128,82) ;
\draw [shift={(130,82)}, rotate = 180] [color={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.75]    (10.93,-3.29) .. controls (6.95,-1.4) and (3.31,-0.3) .. (0,0) .. controls (3.31,0.3) and (6.95,1.4) .. (10.93,3.29)   ;
%Straight Lines [id:da9410796078158503] 
\draw    (241,81) -- (263,81) ;
\draw [shift={(265,81)}, rotate = 180] [color={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.75]    (10.93,-3.29) .. controls (6.95,-1.4) and (3.31,-0.3) .. (0,0) .. controls (3.31,0.3) and (6.95,1.4) .. (10.93,3.29)   ;
%Straight Lines [id:da07084663217222809] 
\draw    (205,272) -- (263.39,229.18) ;
\draw [shift={(265,228)}, rotate = 143.75] [color={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.75]    (10.93,-3.29) .. controls (6.95,-1.4) and (3.31,-0.3) .. (0,0) .. controls (3.31,0.3) and (6.95,1.4) .. (10.93,3.29)   ;
%Straight Lines [id:da24485182782754022] 
\draw    (286,247) -- (339.57,194.4) ;
\draw [shift={(341,193)}, rotate = 135.53] [color={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.75]    (10.93,-3.29) .. controls (6.95,-1.4) and (3.31,-0.3) .. (0,0) .. controls (3.31,0.3) and (6.95,1.4) .. (10.93,3.29)   ;
%Straight Lines [id:da6831183562860461] 
\draw    (287,81) -- (339.45,123.74) ;
\draw [shift={(341,125)}, rotate = 219.17] [color={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.75]    (10.93,-3.29) .. controls (6.95,-1.4) and (3.31,-0.3) .. (0,0) .. controls (3.31,0.3) and (6.95,1.4) .. (10.93,3.29)   ;
%Straight Lines [id:da763344581642114] 
\draw    (421,399) -- (471.08,301.78) ;
\draw [shift={(472,300)}, rotate = 117.26] [color={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.75]    (10.93,-3.29) .. controls (6.95,-1.4) and (3.31,-0.3) .. (0,0) .. controls (3.31,0.3) and (6.95,1.4) .. (10.93,3.29)   ;
%Rounded Rect [id:dp3907293820234399] 
\draw   (489.8,110) .. controls (492.12,110) and (494,111.88) .. (494,114.2) -- (494,201.8) .. controls (494,204.12) and (492.12,206) .. (489.8,206) -- (477.2,206) .. controls (474.88,206) and (473,204.12) .. (473,201.8) -- (473,114.2) .. controls (473,111.88) and (474.88,110) .. (477.2,110) -- cycle ;
%Straight Lines [id:da1793940116159498] 
\draw    (416,161) -- (469,161.96) ;
\draw [shift={(471,162)}, rotate = 181.04] [color={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.75]    (10.93,-3.29) .. controls (6.95,-1.4) and (3.31,-0.3) .. (0,0) .. controls (3.31,0.3) and (6.95,1.4) .. (10.93,3.29)   ;
%Straight Lines [id:da12745681731779368] 
\draw    (494,156) -- (551.29,190.96) ;
\draw [shift={(553,192)}, rotate = 211.39] [color={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.75]    (10.93,-3.29) .. controls (6.95,-1.4) and (3.31,-0.3) .. (0,0) .. controls (3.31,0.3) and (6.95,1.4) .. (10.93,3.29)   ;
%Straight Lines [id:da4921934991559236] 
\draw    (495,294) -- (552.01,193.74) ;
\draw [shift={(553,192)}, rotate = 119.62] [color={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.75]    (10.93,-3.29) .. controls (6.95,-1.4) and (3.31,-0.3) .. (0,0) .. controls (3.31,0.3) and (6.95,1.4) .. (10.93,3.29)   ;

% Text Node
\draw (574,187.4) node [anchor=north west][inner sep=0.75pt]  [font=\huge]  {$D_{\phi }$};
% Text Node
\draw (94,33.4) node [anchor=north west][inner sep=0.75pt]  [font=\huge]  {$z$};
% Text Node
\draw (174,63.4) node [anchor=north west][inner sep=0.75pt]  [font=\huge]  {$G_{\theta }$};
% Text Node
\draw (44,237) node [anchor=north west][inner sep=0.75pt]  [font=\huge] [align=left] {Image dataset};
% Text Node
\draw (23,263.4) node [anchor=north west][inner sep=0.75pt]  [font=\LARGE]  {$\{x_{1} ,\ x_{2} ,\ \cdots ,x_{N}\}$};
% Text Node
\draw (198.76,370.55) node [anchor=north west][inner sep=0.75pt]  [font=\LARGE] [align=left] {Measurement dataset};
% Text Node
\draw (222,399.4) node [anchor=north west][inner sep=0.75pt]  [font=\LARGE]  {$\{y_{1} ,\ y_{2} ,\ \cdots ,y_{N}\}$};
% Text Node
\draw (267,7.4) node [anchor=north west][inner sep=0.75pt]  [font=\huge]  {$\kappa ^{g}$};
% Text Node
\draw (268,320.4) node [anchor=north west][inner sep=0.75pt]  [font=\huge]  {$x^{r}$};
% Text Node
\draw (363,141.4) node [anchor=north west][inner sep=0.75pt]  [font=\huge]  {$\mathcal{A}$};
% Text Node
\draw (478,348.4) node [anchor=north west][inner sep=0.75pt]  [font=\huge]  {$y^{r}$};
% Text Node
\draw (471,67.4) node [anchor=north west][inner sep=0.75pt]  [font=\huge]  {$y^{g}$};


\end{tikzpicture}

